Convergence of halo statistics: code comparison between Rockstar and CompaSO using scale-free simulations

In this study, we perform a halo-finder code comparison between Rockstar and CompaSO. Based on our previous analysis aiming at quantifying resolution of $N$-body simulations by exploiting large (up to $N=4096^3$) simulations of scale-free cosmologies run using Abacus, we focus on convergence of the HMF, 2PCF and mean radial pairwise velocities of halo centres selected with the aforementioned two algorithms. We establish convergence, for both Rockstar and CompaSO, of mass functions at the $1\%$ precision level and of the mean pairwise velocities (and also 2PCF) at the $2\%$ level. At small scales and small masses, we find that Rockstar exhibits greater self-similarity, and we also highlight the role played by the merger-tree post-processing of CompaSO halos on their convergence. Finally, we give resolution limits expressed as a minimum particle number per halo in a form that can be directly extrapolated to LCDM.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
